CIDOR: Content Distribution and Retrieval in Disaster Networks for Public Protection

Information-Centric Networking (ICN) introduces a paradigm shift from a host centric communication model for Future Internet architectures. It supports the retrieval of a particular content regardless of the physical location of the content. Emergency network in a disaster scenario or disruptive network presents a significant challenge to the ICN deployment. In this paper, we present a Content dIstribution and retrieval framework in disaster netwOrks for public pRotection (CIDOR) which exploits the design principle of the native CCN architecture in the native Delay Tolerant Networking (DTN) architecture. We prove the feasibility and investigate the performance of our proposed solution using extensive simulation with different classes of the DTN routing strategies in different mobility scenarios. The simulation result shows that CIDOR can reduce the content retrieval time up to 50% while the response ratio is close to 100%.

==> experiment.txt <==
\section{\textbf{Performance Evaluation}}
\label{result}

We evaluate the prototype of C2DTN architecture using the Opportunistic Network Simulator (ONE) \cite{keranen2009one}. The primary goal of our evaluation is investigating (Dimitris, plz put your thoughts)

\subsection{Helsinki City Scenario} 
\label{city}

The ONE simulator contains map data of Helsinki downtown area (e.g., roads and pedestrian walkways). The simulator also includes three Map-based Movement models: 1) Random Map-Based Movement, 2) Shortest Path Map-Based Movement, and 3) Routed Map-Based Movement. In Random Map-Based Movement model, nodes move randomly following the paths defined in the map data. However, random walk may not be a very accurate approximation of real human mobility. In contrast, Shortest Path Map-Based Movement is more realistic where the nodes choose a random destination point on the map and follow the shortest path to that point from their current location. The destination point is chosen randomly from a list of Points of Interest (POI) which may includes popular real world destinations (e.g., shops, restaurant, tourist attractions). Nevertheless, we choose Shortest Path Map-Based Movement model for our simulations. Routed Map-Based Movement model considers the pre-determined routes (e.g., bus, tram or train routes) of the nodes.




\subsection{DTN Routing}
\label{dr}

Content-Centric functionalities of our proposed architecture are designed to operate independently of the routing strategies. The forwarding functions determine which exit interface to use to send the packet to next hop. For our experiment, we choose three different DTN routing strategies: \textit{Epidemic} \cite{vahdat2000epidemic}, \textit{Spray-and-Wait} \cite{spyropoulos2005spray}, \textit{First contact}  \cite{jain2004routing} representative of different types of message replication. The first two represent multi-copy routing scheme, whereas the third one represents single-copy routing scheme. Epidemic routing has no limitation of generating copies for each message. In this routing, each node carries a list of all messages, whose delivery is pending. Whenever a node encounters another node, they exchange all messages, which are not common in their list. \textit{Spray-and-Wait} generates a limited number of copies for every message and spreads initially. If a node does not find the destination in spray phase, it waits for the destination to perform direct transmission. In our experiment, \textit{Spray-and-Wait} generates 10 copies for every message in the spray phase. First contact generates only one copy per message. In addition, we experiment C2DTN with a combination of \textit{Epidemic} and \textit{Spray-and-Wait} (referred as \textit{Spray$_{p}$SWRouting}). \textit{Spray$_{p}$SWRouting} broadcasts \textit{Interest} packets using the Epidemic (limited by 10 copies) to reach the potential \textit{content providers} faster. When the \textit{Interest} packet reaches the content source, \textit{EP$_{p}$SWRouting} uses the \textit{Spray-and-Wait} routing to deliver the content back to the requester.






\subsection{Experimental Settings}


We use two different mobility models in our evaluation: Map-based mobility model and well known Random Way Point (RWP). Each model contains three groups of users: \textit{content provider}, \textit{requester} and intermediate nodes. The Map based movement model constraints the node movements to actual streets found on an imported map of Helsinki city. Users move with realistic speed along the shortest paths between different points of interests (POIs) and random locations. Nodes are divided into four different groups and assigned with different probabilities to choose the next group specific POI or random places to visit. The simulation area approximately is 4.5km x 4.5km. For Helsinki scenario, we use 5 requesters, 35 intermediate nodes and 10 content providers. We evaluate our metrics by varying the number of resources in the RWP mobility scenario. For this simulation, nodes move with relatively slower speed than vehicles in the range of 0.5-1.5 m/s.




\begin{table}
\small
\centering
\caption{Simulation Parameters}
\begin{tabular}{ |l|l| } \hline  
Parameter & Value \\ \hline 
Simulation Duration & 86400s \\ 
Number of Requesters & 5 \\
Time interval of generating Interests & 100s \\ 
Number of Intermediate nodes & 35 \\
Number of Producers & 10:[1-15] \\
Buffer Size & 64M [1M-128M] \\
TTL value & 500s:[50-500s] \\
Transmission range & 100m \\ 
Transmission speed & 2500Kbps. \\ \hline
\end{tabular}

\label{SimulationParameters}
\end{table}


 







